Towards a Scalable and Efficient PGAS-based Distributed OpenMP

MPI+X has been the de facto standard for distributed memory parallel programming. It is widely used primarily as an explicit two-sided communication model, which often leads to complex and error-prone code. Alternatively, PGAS model utilizes efficient one-sided communication and more intuitive communication primitives. In this paper, we present a novel approach that integrates PGAS concepts into the OpenMP programming model, leveraging the LLVM compiler infrastructure and the GASNet-EX communication library. Our model addresses the complexity associated with traditional MPI+OpenMP programming models while ensuring excellent performance and scalability. We evaluate our approach using a set of micro-benchmarks and application kernels on two distinct platforms: Ookami from Stony Brook University and NERSC Perlmutter. The results demonstrate that DiOMP achieves superior bandwidth and lower latency compared to MPI+OpenMP, up to 25% higher bandwidth and down to 45% on latency. DiOMP offers a promising alternative to the traditional MPI+OpenMP hybrid programming model, towards providing a more productive and efficient way to develop high-performance parallel applications for distributed memory systems.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".

29.01.22  llncs.cls        2.24   bugfixes for options envcountsame and envcountsect


==> response.txt <==
Reply to Reviewers

Thank you to all the reviewers for your guidance and suggestions.

We will address typographical and formatting issues in the camera-ready version.

The ultimate goal of DiOMP is to implement distributed OpenMP and **distributed OpenMP Task**, supporting both traditional OpenMP task and OpenMP target task. This paper represents the first step in the entire workflow. 

Many functions introduced in this paper are not part of the OpenMP standard because OpenMP itself is a shared memory programming API, with no explicit data movement. We had to introduce some functions different from the standard to implement point-to-point communication. This situation will be improved in the support section of OpenMP target offloading, as there will be multiple types of data movements in OpenMP targets such as "target map".


For Reviewer 1:

Yes, we will provide support for a GPU version (OpenMP Offloading) in the future. Related features are under development, such as "#pragma omp target map(tofrom:)", which will enable direct transmission to remote node devices via GPUDirect RDMA.

We sincerely hope that DiOMP can become part of the OpenMP standard in the future, but we believe this requires it to perform well and gain community recognition. This is the initial purpose of this paper: to demonstrate to the community that a future "pure OpenMP" for distributed systems should be or at least could be based on such a kind of PGAS due to its sufficient performance and scalability. We'll make it clear in camera-ready version that this is a proposal to extend the specification

SUNY stands for State University of New York; Stony Brook University is a part of SUNY. We apologize for not clarifying this earlier.



For Reviewer 2:

Thank you for your detailed opinions and suggestions.

We know that MPI is a typical SPMD model, and SPMD has the characteristic of decentralization, which ensures good scalability. This also means that the mainstream paradigm of distributed programming design is decentralized SPMD. In past research on OpenMP in distributed environments, Remote OpenMP Offloading and OpenMP Cluster are both typical centralized models. Essentially, they are extensions or plugins of OpenMP target, which was originally created to support accelerated devices. This design inherently follows the Host-Device paradigm, where the host becomes the central node and the device is the non-central node. On one hand, this programming model contradicts the mainstream SPMD paradigm; on the other hand, as the number of nodes increases, the central node becomes a performance bottleneck, severely affecting scalability. Based on this, we decided to design a PGAS from scratch rather than developing based on OpenMP Target Offloading. This is why DiOMP's scalability is inherently superior to centralized designs.

We can't provide a complete list of DiOMP's APIs due to space constraints and the fact that DiOMP is continually being updated. Regarding support for collective communication, we align with MPI, meaning that we support all MPI collective communications except AlltoAll, which is currently under development. Notably, we plan to introduce NCCL (or RCCL for AMD) for GPU support to enhance the performance of collective communication. Based on current data, NCCL's collective communication performance significantly surpasses that of MPI.

Active Message (AM) is a crucial component of GASNet and is essential for providing subsequent task support. In previous research, both MPI[1] and OpenSHMEM[2] researchers have designed active message features for task dependency. The advantage of GASNet is its native support for AM. AM allows the sender to send a message with a handler to the receiver, and upon receiving the AM, the receiver immediately executes the function corresponding to the handler. For example, suppose we have two tasks, A and B, located on two different nodes, where task B depends on task A. When task A is completed, it needs to notify task B to execute immediately. Distributed environments unlike shared memory models can maintain a unified DAG and the process of notification is mandatory. This is precisely the application scenario for AM. Without AM, one would either maintain a variable(maybe it can be interpreted as a semaphore) to notify task B or maintain a global DAG (global DAGs also require a lot of synchronization, and exploring and distributing global DAGs introduces overhead itself) to parse task completion status, both of which would incur significant overhead.

1. We indeed considered using scalability to compare performance, but due to the linear growth of data communication volume and the quadratic growth of computation, it is difficult to draw an ideal performance line. Therefore, we opted to use wall time.

2. Thank you for your suggestion; our intention was to make the differences more intuitive (e.g., for those unfamiliar with MPI programming).

3. The current version of DiOMP does not support OpenMP offloading. The mention of offloading at Minimod was intended to indicate that this multi-node implementation stems from the multi-device port of OpenMP offloading; we apologize for the confusion.


For Reviewer 3:

1. The omp_lock() function corresponds to MPI_win_lock(). omp_lock() indeed undermines the advantage of separating communication and computation in one-sided communication, but it is useful in certain situations, such as when multiple nodes simultaneously read and write data to a single node.

2. In the context mentioned in this paper, DiOMP and OpenSHMEM function similarly. The difference is that DiOMP can use omp_alloc (an API in the OpenMP standard) for data allocation. However, because DiOMP is more tightly integrated with OpenMP, it has better extensibility. For example, the next version of DiOMP will support OpenMP Target Offloading, meaning standard OpenMP APIs can directly implement data transfer (omp target map, omp_target_memcpy). Using OpenSHMEM, on the other hand, requires explicit calls to shmem functions.[3] Developers need to explicitly get the pointer of the data on the GPU and transfer the data explicitly, which semantically disrupts the original OpenMP target device to target device.


For Reviewer 4:

GASNet is not a PGAS; it is a network runtime with RMA and AM capabilities. That is to say, using pure GASNet code does not have the ability to directly allocate data (GASNet allocates a large segment of data at startup, which cannot be resized.), nor does it manage memory segments for different variables and arrays. DiOMP essentially encapsulates PGAS, rather than simply mapping GASNet's functions (If DiOMP is “directly mapped,” then OpenMPI could also be considered a “direct mapping” of UCX). This also explains why pure GASNet cannot enhance programmability. Regarding other PGAS, DiOMP, being a PGAS designed for OpenMP, has better scalability specifically for OpenMP, as explained in the response to Reviewer 3. At the current stage, the programmability aspect is not significantly different from OpenSHMEM, but the extensibility is a notable advantage.

The performance advantage of DiOMP largely stems from GASNet-EX, but considering programmability, scalability, and performance, we believe DiOMP has great potential.

Additionally, the development of DiOMP is based on the trunk branch of LLVM, which means DiOMP is not an independent PGAS but is designed specifically for OpenMP, closely following the latest OpenMP standards. For example, with the recent proposal by the OpenMP ARB to introduce Taskgraph into the OpenMP specification, we also plan to follow these updates and use Taskgraph as the implementation solution for our Distributed OpenMP tasks.

For the open question, virtual address might indeed be ambiguous, perhaps I could name it aligned address or translated address.


Reference

[1] J. Schuchart, A. Bouteiller and G. Bosilca, "Using MPI-3 RMA for Active Messages," 2019 IEEE/ACM Workshop on Exascale MPI (ExaMPI), Denver, CO, USA, 2019, pp. 47-56, doi: 10.1109/ExaMPI49596.2019.00011.
[2] Lu, W., Curtis, T., Chapman, B. (2022). OpenSHMEM Active Message Extension for Task-Based Programming. In: Poole, S., Hernandez, O., Baker, M., Curtis, T. (eds) OpenSHMEM and Related Technologies. OpenSHMEM in the Era of Exascale and Smart Networks. OpenSHMEM 2021. Lecture Notes in Computer Science, vol 13159. Springer, Cham. https://doi.org/10.1007/978-3-031-04888-3_8
[3] W. Lu, S. Tian, T. Curtis and B. Chapman, "Extending OpenMP and OpenSHMEM for Efficient Heterogeneous Computing," 2022 IEEE/ACM Parallel Applications Workshop: Alternatives To MPI+X (PAW-ATM), Dallas, TX, USA, 2022, pp. 1-12, doi: 10.1109/PAW-ATM56565.2022.00006. 
